Symmetry, Defects, and Diffusion in Continuous-memory Recurrent Networks

Continuous-memory recurrent networks must preserve phase, position, or orientation despite model imperfections and state noise. We develop a geometric framework that separates three questions: how many memory coordinates are neutrally transported, how deterministic perturbations alter their finite-horizon stability, and how ambient noise is decoded along them. Exact per-input equivariance transports analytical group tangents pathwise and, on a compact nondegenerate orbit stratum, yields at least $q=\dim(G/H)$ zero group-tangent Lyapunov exponents under stationary ergodic driving. For imperfect dynamics, a four-block tangent/normal decomposition gives local and finite-horizon bounds on tangent growth and subspace rotation, distinguishing first-order direct damage from second-order leakage through contracting normal directions. For noisy dynamics, a specified decoder maps ambient covariance $Q$ to coordinate covariance $ZQZ^\top$; under isotropic noise and fixed tangent energy, least-squares decoding and scaled-isometric action geometry minimize local diffusion. Local and finite-horizon evaluations include cases both within and outside the sufficient conditions. In a fresh twenty-seed $T^2$ replication, a decoder-covariance objective improves noisy horizon-256 memory in every pair while meeting a prespecified clean-error equivalence margin. Direct noise training also improves noisy memory but incurs a clean-error tradeoff. In coupled $T^4/T^8$ integrators, the advantage of anisotropic-covariance over isotropic regularization reverses when evaluation noise becomes isotropic. These results connect continuous symmetry to measurable limits and design choices for recurrent memory under explicit dynamical, decoder, and noise assumptions.

==> tables/selected_seed_rows.csv <==
run_id,model,seed,train_horizon,hidden_size,train_speed_scale,phase_generalization,test_horizon,test_speed_scale,eval_initial_phase,circular_rmse,final_circular_rmse,success_probability,n_eval_batches,eval_batch_size,long_horizon_ood,speed_ood,config_label,train_steps,learning_rate,parameter_count
gru_seed0_T64_full_original_budget,gru,0,64,16,0.8,full,256,1.8,full,1.703711450099945,1.9109647870063782,0.07421875,4,64,True,True,original_budget,120,0.002,994
gru_seed1_T64_full_original_budget,gru,1,64,16,0.8,full,256,1.8,full,1.7603942453861237,1.8126212656497955,0.08203125,4,64,True,True,original_budget,120,0.002,994
gru_seed2_T64_full_original_budget,gru,2,64,16,0.8,full,256,1.8,full,1.7787837982177734,1.8463651537895203,0.07421875,4,64,True,True,original_budget,120,0.002,994
gru_seed0_T64_restricted_original_budget,gru,0,64,16,0.8,restricted,256,1.8,full,1.7928747832775116,1.8026889860630035,0.109375,4,64,True,True,original_budget,120,0.002,994
gru_seed1_T64_restricted_original_budget,gru,1,64,16,0.8,restricted,256,1.8,full,1.7661309838294983,1.793471783399582,0.1015625,4,64,True,True,original_budget,120,0.002,994
gru_seed2_T64_restricted_original_budget,gru,2,64,16,0.8,restricted,256,1.8,full,1.7760429084300995,1.7810809314250946,0.10546875,4,64,True,True,original_budget,120,0.002,994
gru_seed0_T64_full_stronger_budget,gru,0,64,32,0.8,full,256,1.8,full,1.1758940815925598,1.5144911110401154,0.125,4,64,True,True,stronger_budget,500,0.002,3522
gru_seed1_T64_full_stronger_budget,gru,1,64,32,0.8,full,256,1.8,full,1.1983646154403687,1.5808789134025574,0.11328125,4,64,True,True,stronger_budget,500,0.002,3522
gru_seed2_T64_full_stronger_budget,gru,2,64,32,0.8,full,256,1.8,full,1.2627571821212769,1.5807449519634247,0.125,4,64,True,True,stronger_budget,500,0.002,3522
gru_seed0_T64_restricted_stronger_budget,gru,0,64,32,0.8,restricted,256,1.8,full,1.6522496342658997,1.73746058344841,0.12890625,4,64,True,True,stronger_budget,500,0.002,3522
gru_seed1_T64_restricted_stronger_budget,gru,1,64,32,0.8,restricted,256,1.8,full,1.5865715146064758,1.8006532192230225,0.08203125,4,64,True,True,stronger_budget,500,0.002,3522
gru_seed2_T64_restricted_stronger_budget,gru,2,64,32,0.8,restricted,256,1.8,full,1.6186629831790924,1.6953870952129364,0.1171875,4,64,True,True,stronger_budget,500,0.002,3522
lstm_seed0_T64_full_original_budget,lstm,0,64,16,0.8,full,256,1.8,full,1.688896358013153,1.7811897099018097,0.06640625,4,64,True,True,original_budget,120,0.002,1346
lstm_seed1_T64_full_original_budget,lstm,1,64,16,0.8,full,256,1.8,full,1.7564159333705902,1.831605464220047,0.08203125,4,64,True,True,original_budget,120,0.002,1346
lstm_seed2_T64_full_original_budget,lstm,2,64,16,0.8,full,256,1.8,full,1.7445361614227295,1.8940597474575043,0.0625,4,64,True,True,original_budget,120,0.002,1346
lstm_seed0_T64_restricted_original_budget,lstm,0,64,16,0.8,restricted,256,1.8,full,1.8190267384052277,1.8362804651260376,0.09375,4,64,True,True,original_budget,120,0.002,1346
lstm_seed1_T64_restricted_original_budget,lstm,1,64,16,0.8,restricted,256,1.8,full,1.8223512768745422,1.801417976617813,0.078125,4,64,True,True,original_budget,120,0.002,1346
lstm_seed2_T64_restricted_original_budget,lstm,2,64,16,0.8,restricted,256,1.8,full,1.7606443166732788,1.7515259087085724,0.08203125,4,64,True,True,original_budget,120,0.002,1346
lstm_seed0_T64_full_stronger_budget,lstm,0,64,32,0.8,full,256,1.8,full,1.1142420768737793,1.605908215045929,0.1015625,4,64,True,True,stronger_budget,500,0.002,4738
lstm_seed1_T64_full_stronger_budget,lstm,1,64,32,0.8,full,256,1.8,full,1.2130770683288574,1.5351334810256958,0.15234375,4,64,True,True,stronger_budget,500,0.002,4738
lstm_seed2_T64_full_stronger_budget,lstm,2,64,32,0.8,full,256,1.8,full,1.141318827867508,1.532451719045639,0.0546875,4,64,True,True,stronger_budget,500,0.002,4738
lstm_seed0_T64_restricted_stronger_budget,lstm,0,64,32,0.8,restricted,256,1.8,full,1.7261232435703278,1.8527925908565521,0.078125,4,64,True,True,stronger_budget,500,0.002,4738
lstm_seed1_T64_restricted_stronger_budget,lstm,1,64,32,0.8,restricted,256,1.8,full,1.6910282969474792,1.8383659422397614,0.0703125,4,64,True,True,stronger_budget,500,0.002,4738
lstm_seed2_T64_restricted_stronger_budget,lstm,2,64,32,0.8,restricted,256,1.8,full,1.6165563464164734,1.685851275920868,0.1015625,4,64,True,True,stronger_budget,500,0.002,4738
orthogonal_rnn_seed0_T64_full_original_budget,orthogonal_rnn,0,64,16,0.8,full,256,1.8,full,1.7976210713386536,1.7812349796295166,0.10546875,4,64,True,True,original_budget,120,0.002,386
orthogonal_rnn_seed1_T64_full_original_budget,orthogonal_rnn,1,64,16,0.8,full,256,1.8,full,1.7985872030258179,1.690563052892685,0.0703125,4,64,True,True,original_budget,120,0.002,386
orthogonal_rnn_seed2_T64_full_original_budget,orthogonal_rnn,2,64,16,0.8,full,256,1.8,full,1.7745135724544525,1.737209677696228,0.05078125,4,64,True,True,original_budget,120,0.002,386
orthogonal_rnn_seed0_T64_restricted_original_budget,orthogonal_rnn,0,64,16,0.8,restricted,256,1.8,full,1.822962909936905,1.8742382228374481,0.0859375,4,64,True,True,original_budget,120,0.002,386
orthogonal_rnn_seed1_T64_restricted_original_budget,orthogonal_rnn,1,64,16,0.8,restricted,256,1.8,full,1.8095609247684479,1.7847845256328583,0.09375,4,64,True,True,original_budget,120,0.002,386
orthogonal_rnn_seed2_T64_restricted_original_budget,orthogonal_rnn,2,64,16,0.8,restricted,256,1.8,full,1.7821080088615417,1.810825139284134,0.10546875,4,64,True,True,original_budget,120,0.002,386
orthogonal_rnn_seed0_T64_full_stronger_budget,orthogonal_rnn,0,64,32,0.8,full,256,1.8,full,1.7363431751728058,1.8247416615486145,0.08984375,4,64,True,True,stronger_budget,500,0.002,1282
orthogonal_rnn_seed1_T64_full_stronger_budget,orthogonal_rnn,1,64,32,0.8,full,256,1.8,full,1.7576497197151184,1.8424753248691559,0.0859375,4,64,True,True,stronger_budget,500,0.002,1282
orthogonal_rnn_seed2_T64_full_stronger_budget,orthogonal_rnn,2,64,32,0.8,full,256,1.8,full,1.7517455220222473,1.8479398488998413,0.03515625,4,64,True,True,stronger_budget,500,0.002,1282
orthogonal_rnn_seed0_T64_restricted_stronger_budget,orthogonal_rnn,0,64,32,0.8,restricted,256,1.8,full,1.8077805936336517,1.8323063552379608,0.09375,4,64,True,True,stronger_budget,500,0.002,1282
orthogonal_rnn_seed1_T64_restricted_stronger_budget,orthogonal_rnn,1,64,32,0.8,restricted,256,1.8,full,1.7923569679260254,1.8030526340007782,0.09375,4,64,True,True,stronger_budget,500,0.002,1282
orthogonal_rnn_seed2_T64_restricted_stronger_budget,orthogonal_rnn,2,64,32,0.8,restricted,256,1.8,full,1.7660422921180725,1.7779096066951752,0.078125,4,64,True,True,stronger_budget,500,0.002,1282
equivariant_seed0_T64_full,equivariant,0,64,16,0.8,full,256,1.8,full,0.19624647498130798,0.31908032298088074,0.6979166666666666,3,64,True,True,,,,
equivariant_seed1_T64_full,equivariant,1,64,16,0.8,full,256,1.8,full,0.22989110151926676,0.3457124928633372,0.6354166666666666,3,64,True,True,,,,
equivariant_seed2_T64_full,equivariant,2,64,16,0.8,full,256,1.8,full,0.2610615740219752,0.3804105321566264,0.609375,3,64,True,True,,,,
equivariant_seed3_T64_full,equivariant,3,64,16,0.8,full,256,1.8,full,0.2535342176755269,0.3465471764405568,0.6197916666666666,3,64,True,True,,,,
equivariant_seed4_T64_full,equivariant,4,64,16,0.8,full,256,1.8,full,0.28993455568949383,0.448635071516037,0.5729166666666666,3,64,True,True,,,,
equivariant_seed5_T64_full,equivariant,5,64,16,0.8,full,256,1.8,full,0.30160847306251526,0.4563232759634654,0.6614583333333334,3,64,True,True,,,,


==> tables/summary.csv <==
model,config_label,phase_generalization,mean,sem,n_seeds
equivariant,reference,full,0.255379399491681,0.015825331972379272,6
gru,original_budget,full,1.7476298312346141,0.022591754133271327,3
gru,original_budget,restricted,1.7783495585123699,0.007805941715138484,3
gru,stronger_budget,full,1.212338626384735,0.026030458407862996,3
gru,stronger_budget,restricted,1.6191613773504894,0.018961277629790323,3
lstm,original_budget,full,1.7299494842688243,0.020811067783804794,3
lstm,original_budget,restricted,1.8006741106510162,0.020037892798674933,3
lstm,stronger_budget,full,1.1562126576900482,0.029487050881522182,3
lstm,stronger_budget,restricted,1.6779026289780934,0.032302933859082346,3
orthogonal_rnn,original_budget,full,1.790240615606308,0.007868465910084353,3
orthogonal_rnn,original_budget,restricted,1.8048772811889648,0.01202404706347731,3
orthogonal_rnn,stronger_budget,full,1.7485794723033905,0.006351118358213062,3
orthogonal_rnn,stronger_budget,restricted,1.7887266178925831,0.01218477238708676,3

